Specification Generation for Neural Networks in Systems

Specifications - precise mathematical representations of correct domain-specific behaviors - are crucial to guarantee the trustworthiness of computer systems. With the increasing development of neural networks as computer system components, specifications gain more importance as they can be used to regulate the behaviors of these black-box models. Traditionally, specifications are designed by domain experts based on their intuition of correct behavior. However, this is labor-intensive and hence not a scalable approach as computer system applications diversify. We hypothesize that the traditional (aka reference) algorithms that neural networks replace for higher performance can act as effective proxies for correct behaviors of the models, when available. This is because they have been used and tested for long enough to encode several aspects of the trustworthy/correct behaviors in the underlying domain. Driven by our hypothesis, we develop a novel automated framework, SpecTRA to generate specifications for neural networks using references. We formulate specification generation as an optimization problem and solve it with observations of reference behaviors. SpecTRA clusters similar observations into compact specifications. We present specifications generated by SpecTRA for neural networks in adaptive bit rate and congestion control algorithms. Our specifications show evidence of being correct and matching intuition. Moreover, we use our specifications to show several unknown vulnerabilities of the SOTA models for computer systems.

==> references_to_put.txt <==
[R1] Ammons, Glenn, Rastislav Bodík, and James R. Larus. "Mining specifications." ACM Sigplan Notices 37.1 (2002): 4-16.
[R2] Ramanathan, Murali Krishna, Ananth Grama, and Suresh Jagannathan. "Static specification inference using predicate mining." ACM SIGPLAN Notices 42.6 (2007): 123-134.
[R3] Zhou, Zhe, et al. "Data-driven abductive inference of library specifications." Proceedings of the ACM on Programming Languages 5.OOPSLA (2021): 1-29.
[R4] Alpuente, María, Marco A. Feliú, and Alicia Villanueva. "Automatic inference of specifications using matching logic." Proceedings of the ACM SIGPLAN 2013 workshop on Partial evaluation and program manipulation. 2013.
[R5] Ernst, Michael D., et al. "The Daikon system for dynamic detection of likely invariants." Science of computer programming 69.1-3 (2007): 35-45.

Cheng Tan, Yibo Zhu, Chuanxiong Guo: Building verified neural networks with specifications for systems. (APSys 2021: 42-47)
Kyle D. Julian, Mykel J. Kochenderfer: Guaranteeing Safety for Neural Network-Based Aircraft Collision Avoidance Systems. (CoRR abs/1912.07084 (2019))
